BFRT: Blockchained Federated Learning for Real-time Traffic Flow Prediction

Accurate real-time traffic flow prediction can be leveraged to relieve traffic congestion and associated negative impacts. The existing centralized deep learning methodologies have demonstrated high prediction accuracy, but suffer from privacy concerns due to the sensitive nature of transportation data. Moreover, the emerging literature on traffic prediction by distributed learning approaches, including federated learning, primarily focuses on offline learning. This paper proposes BFRT, a blockchained federated learning architecture for online traffic flow prediction using real-time data and edge computing. The proposed approach provides privacy for the underlying data, while enabling decentralized model training in real-time at the Internet of Vehicles edge. We federate GRU and LSTM models and conduct extensive experiments with dynamically collected arterial traffic data shards. We prototype the proposed permissioned blockchain network on Hyperledger Fabric and perform extensive tests using virtual machines to simulate the edge nodes. Experimental results outperform the centralized models, highlighting the feasibility of our approach for facilitating privacy-preserving and decentralized real-time traffic flow prediction.

==> archived.txt <==

\subsection{Federated Learning on Real-time Traffic Flow Data}
In this subsection, we provide the motivations and design details for the FL portion of our proposed system architecture, and contrast it with the traditional centralized design. In the traditional method \textcolor{green}{[Asif]}, a traffic flow prediction model is trained in a series of stages: (1) Data collection; (2) Data aggregation; (3) Data Preprocessing; (4) Data Synthesis; and (5) Model creation. During the data collection stage, devices leverage various approaches to collect local traffic data, which is then transferred to a data center or cloud server for storage and optionally aggregated with the data from other devices, in order to produce a comprehensive dataset for model training. After that, the data is preprocessed to improve its quality and correct any errors (e.g., missing data, outlier, imbalance). \sout{Generally, preprocessing steps for the traffic flow prediction application includes Map-matching \textcolor{green}{[Asif]}, Data Cleaning, and Data Compression techniques.} Next, data synthesis is performed to incorporate important external data (e.g., meteorological data, construction data, event data, network topology data) into the collected roadway data to form the final dataset. Lastly, the desired model is developed and trained using the prepared dataset.

Regardless, while centralized traffic flow prediction models have demonstrated much success in the literature, with prediction accuracy as high as XYZ \textcolor{green}{[Asif]}, the design approach presents some drawbacks in contrast with a FL approach. Most notably, the volume of collected data is becoming increasingly large and the deployed data collection devices are generally low-powered IoT sensors. This, coupled with the high computation and storage requirements for training deep learning models, necessitates aggregating and storing all of the data on a high-powered device (e.g., data center or cloud server) when preprocessing the data and building the models. Additionally, the resulting centralized models are not dynamic and take considerable time to update due to the need to transfer and aggregate before training on new data \textcolor{green}{[Asif]}. Moreover, this process makes it difficult to comply with emerging data privacy regulations \textcolor{green}{[Asif]} if all of the collected data must be directly shared to facilitate model creation.  These drawbacks and the unique properties of transportation data collection motivate use to explore new approaches for training transportation-related deep learning models. 

In contrast to the traditional approach, our proposed FL-based approach can train the model without requiring exchange or aggregation of any collected data and provide benefits of reduced communication overhead, increased privacy, and better fault tolerance while building more dynamic and easier-to-update models. FL accomplishes this by collaboratively training a single (global) prediction model in a series of rounds consisting of the following stages: (1) Data collection; (2) Data Preprocessing; (3) Local model training; (4) Parameter aggregation. Generally, devices are optionally provided an identical pre-trained model before the first round, and at the beginning of each round the devices share local copies of the same global model. Specifically, at the start of each round, participating devices collect local data for a predefined period, after which they train (update) their localized version of the federated learning model. After that, the resulting new parameter set is sent to the blockchain in the form of a transaction, where the consensus nodes reach agreement on its validity. The blockchain smart contract then executes the FedAvg Algorithm to average the new parameters and update the global model accordingly, which is lastly communicated back to each device initiating a new round. Our proposed system leverages LSTM and GRU-optimized versions of federated averaging, provided in Algorithm \textcolor{blue}{(reference the algorithm)}.  

The goal of the BFRT system is to en

%%% 4 tables %%%

\begin{table}[ht]
\caption{LSTM-Fed vs LSTM-Base for $MaxDataLength$ = 24}
\label{tab:table2}
\begin{tabular}{|c|l|c|c|c|c|}
\hline
\textbf{Detector} & \multicolumn{1}{c|}{\textbf{Model}} & \textbf{RMSE} & \textbf{MAPE} & \textbf{MSE} & \textbf{MAE} \\ \hline
\multirow{2}{*}{19912} & LSTM-Base           & 58.69         & 0.22          & 3444.57          & 39.68          \\ \cline{2-6} 
                       & \textbf{LSTM-Fed} & \textbf{32.80} & \textbf{0.13} & \textbf{1076.03}  & \textbf{23.07} \\ \hline
\multirow{2}{*}{19924} & \textbf{LSTM-Base}           & \textbf{53.51}          & \textbf{0.13}          & \textbf{2863.12}         & \textbf{37.11}          \\ \cline{2-6} 
                       & LSTM-Fed & 69.00 & 0.17 & 4761.38 & 50.47 \\ \hline
\multirow{2}{*}{19951} & LSTM-Base           & 90.43          & 0.22          & 8178.46          & 56.6         \\ \cline{2-6} 
                       & \textbf{LSTM-Fed} & \textbf{46.01} & \textbf{0.14} & \textbf{2116.6} & \textbf{33.16} \\ \hline
\multirow{2}{*}{19978} & \textbf{LSTM-Base}           & \textbf{28.81}         & \textbf{0.21}         & \textbf{830.04}          & 20.91         \\ \cline{2-6} 
                       & LSTM-Fed & 32.24 & 0.47 & 1039.69  & 25.79 \\ \hline
\multirow{2}{*}{19985} & \textbf{LSTM-Base}          & \textbf{22.65}          & \textbf{0.19}          & \textbf{512.8}          & \textbf{17.11}         \\ \cline{2-6} 
                       & LSTM-Fed & 28.06 & 0.25 & 787.55  & 22.18 \\ \hline
\multirow{2}{*}{19992} & LSTM-Base           & 34.00          & 0.22          & 1155.86          & 25.71          \\ \cline{2-6} 
                       & \textbf{LSTM-Fed} & \textbf{26.80} & \textbf{0.16} & \textbf{718.44}  & \textbf{19.94} \\ \hline
\multirow{2}{*}{19997} & LSTM-Base           & 57.35          & 0.20          & 3288.69          & 39.53          \\ \cline{2-6} 
                       & \textbf{LSTM-Fed} & \textbf{36.13} & \textbf{0.13} & \textbf{1305.35}  & \textbf{25.74} \\ \hline
\end{tabular}
\end{table}

\begin{table}[ht]
\caption{GRU-Fed vs GRU-Base for $MaxDataLength$ = 24}
\label{tab:table3}
\begin{tabular}{|c|l|c|c|c|c|}
\hline
\textbf{Detector} & \multicolumn{1}{c|}{\textbf{Model}} & \textbf{RMSE} & \textbf{MAPE} & \textbf{MSE} & \textbf{MAE} \\ \hline
\multirow{2}{*}{19912} & GRU-Base           & 33.00         & 0.15          & 1088.77          & 24.04          \\ \cline{2-6} 
                       & \textbf{GRU-Fed} & \textbf{26.79} & \textbf{0.12} & \textbf{717.44}  & \textbf{19.79} \\ \hline
\multirow{2}{*}{19924} & \textbf{GRU-Base}           & \textbf{54.60}          & \textbf{0.15}          & \textbf{2981.27}         & \textbf{40.14}          \\ \cline{2-6} 
                       & GRU-Fed & 63.26 & 0.15 & 4001.79 & 45.8 \\ \hline
\multirow{2}{*}{19951} & GRU-Base           & 40.49          & 0.14          & 1639.82         & 29.19        \\ \cline{2-6} 
                       & \textbf{GRU-Fed} & \textbf{39.55} & \textbf{0.12} & \textbf{1563.93} & \textbf{28.48} \\ \hline
\multirow{2}{*}{19978} & GRU-Base           & 29.62         & \textbf{0.26}        & 877.46          & 21.81       \\ \cline{2-6} 
                       & \textbf{GRU-Fed} & \textbf{25.28} & 0.39 & \textbf{639.12}  & \textbf{20.31} \\ \hline
\multirow{2}{*}{19985} & \textbf{GRU-Base}          & \textbf{19.39}          & \textbf{0.18}          & \textbf{376.12}          & \textbf{15.07}         \\ \cline{2-6} 
                       & GRU-Fed & 21.91 & 0.20 & 479.97  & 17.20 \\ \hline
\multirow{2}{*}{19992} & GRU-Base           & 23.18          & 0.14          & 537.46          & 17.1          \\ \cline{2-6} 
                       & \textbf{GRU-Fed} & \textbf{22.12} & \textbf{0.14} & \textbf{489.48}  & \textbf{16.72} \\ \hline
\multirow{2}{*}{19997} & GRU-Base           & 32.29          & 0.12          & 1042.65         & 22.40          \\ \cline{2-6} 
                       & \textbf{GRU-Fed} & \textbf{28.99} & \textbf{0.12} & \textbf{840.60}  & \textbf{19.79} \\ \hline
\end{tabular}
\end{table}

\begin{table}[ht]
\caption{LSTM-Fed vs LSTM-Base for $MaxDataLength$ = 72}
\label{tab:table4}
\begin{tabular}{|c|l|c|c|c|c|}
\hline
\textbf{Detector} & \multicolumn{1}{c|}{\textbf{Model}} & \textbf{RMSE} & \textbf{MAPE} & \textbf{MSE} & \textbf{MAE} \\ \hline
\multirow{2}{*}{19912} & LSTM-Base           & 31.51         & 0.13          & 992.92          & 22.54          \\ \cline{2-6} 
                       & \textbf{LSTM-Fed} & \textbf{27.38} & \textbf{0.11} & \textbf{749.40}  & \textbf{19.82} \\ \hline
\multirow{2}{*}{19924} & \textbf{LSTM-Base}           & \textbf{50.77}          & 0.13          & \textbf{2577.12}         & 36.91          \\ \cline{2-6} 
                       & LSTM-Fed & 50.89 & \textbf{0.11} & 2590.10 & \textbf{35.88} \\ \hline
\multirow{2}{*}{19951} & LSTM-Base           & 38.33          & 0.12          & 1469.30         & 28.39        \\ \cline{2-6} 
                       & \textbf{LSTM-Fed} & \textbf{35.89} & \textbf{0.11} & \textbf{1288.38} & \textbf{26.07} \\ \hline
\multirow{2}{*}{19978} & LSTM-Base           & 23.90         & \textbf{0.16}         & 517.22          & 16.79        \\ \cline{2-6} 
                       & \textbf{LSTM-Fed} & \textbf{21.60} & 0.26 & \textbf{466.47}  & \textbf{16.65} \\ \hline
\multirow{2}{*}{19985} & LSTM-Base          & 20.60        & \textbf{0.18}          & 424.23          & 15.88         \\ \cline{2-6} 
                       & \textbf{LSTM-Fed} & \textbf{20.30} & 0.17 & \textbf{412.16}  & \textbf{15.43} \\ \hline
\multirow{2}{*}{19992} & LSTM-Base           & 27.03         & 0.16        & 730.62          & 20.59         \\ \cline{2-6} 
                       & \textbf{LSTM-Fed} & \textbf{22.67} & \textbf{0.13} & \textbf{514.14}  & \textbf{17.05} \\ \hline
\multirow{2}{*}{19997} & LSTM-Base           & 31.12          & 0.12          & 968.60          & 22.91          \\ \cline{2-6} 
                       & \textbf{LSTM-Fed} & \textbf{28.09} & \textbf{0.11} & \textbf{788.80}  & \textbf{19.76} \\ \hline
\end{tabular}
\end{table}

\begin{table}[ht]
\caption{GRU-Fed vs GRU-Base for $MaxDataLength$ = 72}
\label{tab:table5}
\begin{tabular}{|c|l|c|c|c|c|}
\hline
\textbf{Detector} & \multicolumn{1}{c|}{\textbf{Model}} & \textbf{RMSE} & \textbf{MAPE} & \textbf{MSE} & \textbf{MAE} \\ \hline
\multirow{2}{*}{19912} & GRU-Base           & 30.32         & 0.15          & 919.01         & 23.77          \\ \cline{2-6} 
                       & \textbf{GRU-Fed} & \textbf{27.17} & \textbf{0.11} & \textbf{738.07}  & \textbf{19.91} \\ \hline
\multirow{2}{*}{19924} & GRU-Base           & 58.67         & 0.17          & 3441.60        & 43.78          \\ \cline{2-6} 
                       & \textbf{GRU-Fed} & \textbf{57.5} & \textbf{0.13} & \textbf{3306.10} & \textbf{41.49} \\ \hline
\multirow{2}{*}{19951} & GRU-Base           & 40.86          & 0.15          & 1669.34         & 31.4        \\ \cline{2-6} 
                       & \textbf{GRU-Fed} & \textbf{37.37} & \textbf{0.12} & \textbf{1396.44} & \textbf{27.84} \\ \hline
\multirow{2}{*}{19978} & GRU-Base           & 24.19         & \textbf{0.24}        & 585.14          & 18.56       \\ \cline{2-6} 
                       & \textbf{GRU-Fed} & \textbf{22.70} & 0.29 & \textbf{515.08}  & \textbf{17.62} \\ \hline
\multirow{2}{*}{19985} & GRU-Base          & 19.77          & 0.16         & 390.90         & 14.72         \\ \cline{2-6} 
                       & \textbf{GRU-Fed} & \textbf{19.38} & \textbf{0.16} & \textbf{375.67}  & \textbf{14.70} \\ \hline
\multirow{2}{*}{19992} & GRU-Base           & 24.78          & 0.16          & 613.88          & 18.77          \\ \cline{2-6} 
                       & \textbf{GRU-Fed} & \textbf{22.24} & \textbf{0.13} & \textbf{494.51}  & \textbf{16.69} \\ \hline
\multirow{2}{*}{19997} & GRU-Base           & 31.54          & 0.14          & 994.79         & 23.89         \\ \cline{2-6} 
                       & \textbf{GRU-Fed} & \textbf{30.83} & \textbf{0.11} & \textbf{950.62}  & \textbf{21.44} \\ \hline
\end{tabular}
\end{table}

%%% 4 tables %%%

%%% offline error table %%%

% Figures/plot_realtime_prediction_all_sensors.png is put in 4-System_Design

% \csvautotabular{realtime_prediction_erros.csv}
% Please add the following required packages to your document preamble:
% \usepackage{multirow}
% Please add the following required packages to your document preamble:
% \usepackage{multirow}
% \begin{table*}[]
% \begin{tabular}{|l|l|rr|rr|rr|rr|}
% \hline
% Detector                    & Model     & MAE-24                        & MAE-72                        & MSE-24                          & MSE-72                          & RMSE-24                       & RMSE-72                       & MAPE-24                      & MAPE-72                      \\ \hline
%                             & LSTM-Base & 39.68                         & 22.54                         & 3444.57                         & 992.92                          & 58.69                         & 31.51                         & 0.22                         & 0.13                         \\
%                             & LSTM-Fed  & 23.07                         & \cellcolor[HTML]{67FD9A}19.82 & 1076.03                         & 749.4                           & 32.8                          & 27.38                         & 0.13                         & \cellcolor[HTML]{67FD9A}0.11 \\
%                             & GRU-Base  & 24.04                         & 23.77                         & 1088.77                         & 919.01                          & 33                            & 30.32                         & 0.15                         & 0.15                         \\
% \multirow{-4}{*}{19912\_NB} & GRU-Fed   & \cellcolor[HTML]{67FD9A}19.79 & 19.91                         & \cellcolor[HTML]{67FD9A}717.44  & \cellcolor[HTML]{67FD9A}738.07  & \cellcolor[HTML]{67FD9A}26.79 & \cellcolor[HTML]{67FD9A}27.17 & \cellcolor[HTML]{67FD9A}0.12 & 0.11                         \\ \hline
%                             & LSTM-Base & \cellcolor[HTML]{67FD9A}37.11 & 36.91                         & \cellcolor[HTML]{67FD9A}2863.12 & \cellcolor[HTML]{67FD9A}2577.12 & \cellcolor[HTML]{67FD9A}53.51 & \cellcolor[HTML]{67FD9A}50.77 & \cellcolor[HTML]{67FD9A}0.13 & 0.13                         \\
%                             & LSTM-Fed  & 50.47                         & \cellcolor[HTML]{67FD9A}35.88 & 4761.38                         & 2590.1                          & 69                            & 50.89                         & 0.17                         & \cellcolor[HTML]{67FD9A}0.11 \\
%                             & GRU-Base  & 40.14                         & 43.78                         & 2981.27                         & 3441.6                          & 54.6                          & 58.67                         & 0.15                         & 0.17                         \\
% \multirow{-4}{*}{19924\_NB} & GRU-Fed   & 45.8                          & 41.49                         & 4001.79                         & 3306.1                          & 63.26                         & 57.5                          & 0.15                         & 0.13                         \\ \hline
%                             & LSTM-Base & 56.6                          & 28.39                         & 8178.46                         & 1469.3                          & 90.43                         & 38.33                         & 0.22                         & 0.12                         \\
%                             & LSTM-Fed  & 33.16                         & \cellcolor[HTML]{67FD9A}26.07 & 2116.6                          & \cellcolor[HTML]{67FD9A}1288.38 & 46.01                         & \cellcolor[HTML]{67FD9A}35.89 & 0.14                         & \cellcolor[HTML]{67FD9A}0.11 \\
%                             & GRU-Base  & 29.19                         & 31.4                          & 1639.82                         & 1669.34                         & 40.49                         & 40.86                         & 0.14                         & 0.15                         \\
% \multirow{-4}{*}{19951\_NB} & GRU-Fed   & \cellcolor[HTML]{67FD9A}28.48 & 27.84                         & \cellcolor[HTML]{67FD9A}1563.93 & 1396.44                         & \cellcolor[HTML]{67FD9A}39.55 & 37.37                         & \cellcolor[HTML]{67FD9A}0.12 & 0.12                         \\ \hline
%                             & LSTM-Base & 20.91                         & 16.79                         & 830.04                          & 517.22                          & 28.81                         & 23.9                          & \cellcolor[HTML]{67FD9A}0.21 & \cellcolor[HTML]{67FD9A}0.16 \\
%                             & LSTM-Fed  & 25.79                         & \cellcolor[HTML]{67FD9A}16.65 & 1039.69                         & \cellcolor[HTML]{67FD9A}466.47  & 32.24                         & \cellcolor[HTML]{67FD9A}21.6  & 0.47                         & 0.26                         \\
%                             & GRU-Base  & 21.81                         & 18.56                         & 877.46                          & 585.14                          & 29.62                         & 24.19                         & 0.26                         & 0.24                         \\
% \multirow{-4}{*}{19978\_NB} & GRU-Fed   & \cellcolor[HTML]{67FD9A}20.31 & 17.62                         & \cellcolor[HTML]{67FD9A}639.12  & 515.08                          & \cellcolor[HTML]{67FD9A}25.28 & 22.7                          & 0.39                         & 0.29                         \\ \hline
%                             & LSTM-Base & 17.11                         & 15.88                         & 512.8                           & 424.23                          & 22.65                         & 20.6                          & 0.19                         & 0.18                         \\
%                             & LSTM-Fed  & 22.18                         & 15.43                         & 787.55                          & 412.16                          & 28.06                         & 20.3                          & 0.25                         & 0.17                         \\
%                             & GRU-Base  & \cellcolor[HTML]{67FD9A}15.07 & 14.72                         & \cellcolor[HTML]{67FD9A}376.12  & 390.9                           & \cellcolor[HTML]{67FD9A}19.39 & 19.77                         & \cellcolor[HTML]{67FD9A}0.18 & 0.16                         \\
% \multirow{-4}{*}{19985\_NB} & GRU-Fed   & 17.2                          & \cellcolor[HTML]{67FD9A}14.7  & 479.97                          & \cellcolor[HTML]{67FD9A}375.67  & 21.91                         & \cellcolor[HTML]{67FD9A}19.38 & 0.2                          & \cellcolor[HTML]{67FD9A}0.16 \\ \hline
%                             & LSTM-Base & 25.71                         & 20.59                         & 1155.86                         & 730.62                          & 34                            & 27.03                         & 0.22                         & 0.16                         \\
%                             & LSTM-Fed  & 19.94                         & 17.05                         & 718.44                          & 514.14                          & 26.8                          & 22.67                         & 0.16                         & 0.13                         \\
%                             & GRU-Base  & 17.1                          & 18.77                         & 537.46                          & 613.88                          & 23.18                         & 24.78                         & 0.14                         & 0.16                         \\
% \multirow{-4}{*}{19992\_NB} & GRU-Fed   & \cellcolor[HTML]{67FD9A}16.72 & \cellcolor[HTML]{67FD9A}16.69 & \cellcolor[HTML]{67FD9A}489.48  & \cellcolor[HTML]{67FD9A}494.51  & \cellcolor[HTML]{67FD9A}22.12 & \cellcolor[HTML]{67FD9A}22.24 & \cellcolor[HTML]{67FD9A}0.14 & \cellcolor[HTML]{67FD9A}0.13 \\ \hline
%                             & LSTM-Base & 39.53                         & 22.91                         & 3288.69                         & 968.6                           & 57.35                         & 31.12                         & 0.2                          & 0.12                         \\
%                             & LSTM-Fed  & 25.74                         & \cellcolor[HTML]{67FD9A}19.76 & 1305.35                         & \cellcolor[HTML]{67FD9A}788.8   & 36.13                         & \cellcolor[HTML]{67FD9A}28.09 & 0.13                         & \cellcolor[HTML]{67FD9A}0.11 \\
%                             & GRU-Base  & 22.4                          & 23.89                         & 1042.65                         & 994.79                          & 32.29                         & 31.54                         & 0.12                         & 0.14                         \\
% \multirow{-4}{*}{19997\_NB} & GRU-Fed   & \cellcolor[HTML]{67FD9A}19.79 & 21.44                         & \cellcolor[HTML]{67FD9A}840.6   & 950.62                          & \cellcolor[HTML]{67FD9A}28.99 & 30.83                         & \cellcolor[HTML]{67FD9A}0.12 & 0.11                         \\ \hline
% \end{tabular}
% \end{table*}
%\subsubsection{Offline Inferences}
% BELOW IS OFFLINE INFERENCE TABLE
% \begin{table}[ht]

% \begin{table}[ht]
% \caption{Federated LSTM vs. Baseline LSTM}
% \label{tab:table2}
% \begin{tabular}{|c|l|c|c|c|c|}
% \hline
% \textbf{Detector} & \multicolumn{1}{c|}{\textbf{Model}} & \textbf{RMSE} & \textbf{MAPE} & \textbf{MSE} & \textbf{MAE} \\ \hline
% \multirow{2}{*}{19912} & Baseline LSTM           & 36.01          & 0.14          & 1296.72          & 27.00          \\ \cline{2-6} 
%                       & \textbf{Federated LSTM} & \textbf{29.60} & \textbf{0.13} & \textbf{876.27}  & \textbf{22.75} \\ \hline
% \multirow{2}{*}{19924} & Baseline LSTM           & 58.79          & 0.14          & 3455.78          & 45.70          \\ \cline{2-6} 
%                       & \textbf{Federated LSTM} & \textbf{53.41} & \textbf{0.12} & \textbf{2852.42} & \textbf{40.16} \\ \hline
% \multirow{2}{*}{19951} & Baseline LSTM           & 46.57          & 0.15          & 2168.85          & 36.54          \\ \cline{2-6} 
%                       & \textbf{Federated LSTM} & \textbf{36.47} & \textbf{0.12} & \textbf{1330.00} & \textbf{27.88} \\ \hline
% \multirow{2}{*}{19978} & Baseline LSTM           & 32.93          & 0.25          & 1084.34          & 26.61          \\ \cline{2-6} 
%                       & \textbf{Federated LSTM} & \textbf{22.24} & \textbf{0.18} & \textbf{494.79}  & \textbf{17.59} \\ \hline
% \multirow{2}{*}{19985} & Baseline LSTM           & 47.93          & 0.28          & 2297.23          & 34.68          \\ \cline{2-6} 
%                       & \textbf{Federated LSTM} & \textbf{23.51} & \textbf{0.15} & \textbf{552.83}  & \textbf{18.20} \\ \hline
% \multirow{2}{*}{19992} & Baseline LSTM           & 43.27          & 0.19          & 1872.00          & 31.29          \\ \cline{2-6} 
%                       & \textbf{Federated LSTM} & \textbf{26.29} & \textbf{0.14} & \textbf{691.14}  & \textbf{20.18} \\ \hline
% \multirow{2}{*}{19997} & Baseline LSTM           & 42.03          & 0.18          & 1766.60          & 34.18          \\ \cline{2-6} 
%                       & \textbf{Federated LSTM} & \textbf{31.04} & \textbf{0.12} & \textbf{963.54}  & \textbf{23.25} \\ \hline
% \end{tabular}
% \end{table}


% \textcolor{red}{Instead of make the better value bold, make it shade, as 19985's MAPE is an exception.}
% \begin{table}[ht]
% \caption{Federated GRU vs. Baseline GRU - 72 length}
% \label{tab:table3}
% \begin{tabular}{|c|l|c|c|c|c|}
% \hline
% \textbf{Detector} & \multicolumn{1}{c|}{\textbf{Model}} & \textbf{RMSE} & \textbf{MAPE} & \textbf{MSE} & \textbf{MAE} \\ \hline
% \multirow{2}{*}{19912} & Baseline GRU           & 53.67          & 0.47          & 2880.73          & 45.52          \\ \cline{2-6} 
%                       & \textbf{Federated GRU} & \textbf{24.14} & \textbf{0.21} & \textbf{930.14}  & \textbf{24.14} \\ \hline
% \multirow{2}{*}{19924} & Baseline GRU           & 85.40          & 0.46          & 7293.76          & 71.68          \\ \cline{2-6} 
%                       & \textbf{Federated GRU} & \textbf{68.40} & \textbf{0.16} & \textbf{4678.06} & \textbf{51.57} \\ \hline
% \multirow{2}{*}{19951} & Baseline GRU           & 55.16          & 0.28          & 3042.78          & 45.62          \\ \cline{2-6} 
%                       & \textbf{Federated GRU} & \textbf{44.37} & \textbf{0.17} & \textbf{1968.65} & \textbf{33.59} \\ \hline
% \multirow{2}{*}{19978} & Baseline GRU           & 35.72          & 0.58          & 1276.14          & 29.69          \\ \cline{2-6} 
%                       & \textbf{Federated GRU} & \textbf{25.68} & \textbf{0.51} & \textbf{659.37}  & \textbf{21.66} \\ \hline
% \multirow{2}{*}{19985} & Baseline GRU           & 46.00          & \textbf{0.25}          & 2115.68          & 30.99          \\ \cline{2-6} 
%                       & \textbf{Federated GRU} & \textbf{25.67} & 0.27 & \textbf{658.78}  & \textbf{21.18} \\ \hline
% \multirow{2}{*}{19992} & Baseline GRU           & 45.95          & 0.26          & 2111.38          & 33.28          \\ \cline{2-6} 
%                       & \textbf{Federated GRU} & \textbf{27.13} & \textbf{0.23} & \textbf{736.29}  & \textbf{21.65} \\ \hline
% \multirow{2}{*}{19997} & Baseline GRU           & 46.23          & 0.36          & 2137.41          & 38.74          \\ \cline{2-6} 
%                       & \textbf{Federated GRU} & \textbf{33.69} & \textbf{0.18} & \textbf{1134.84} & \textbf{25.26} \\ \hline
% \end{tabular}
% \end{table}

%%% offline error table %%%


==> realtime_prediction_erros.csv <==
Detector,Model,MAE-24,MAE-72,MSE-24,MSE-72,RMSE-24,RMSE-72,MAPE-24,MAPE-72,,,,
19912,LSTM-Base,39.68,22.54,3444.57,992.92,58.69,31.51,0.22,0.13,,,,
,LSTM-Fed,23.07,19.82,1076.03,749.4,32.8,27.38,0.13,0.11,,,,
,GRU-Base,24.04,23.77,1088.77,919.01,33,30.32,0.15,0.15,,,,
,GRU-Fed,19.79,19.91,717.44,738.07,26.79,27.17,0.12,0.11,,,,
19924,LSTM-Base,37.11,36.91,2863.12,2577.12,53.51,50.77,0.13,0.13,,,,
,LSTM-Fed,50.47,35.88,4761.38,2590.1,69,50.89,0.17,0.11,,,,23.77
,GRU-Base,40.14,43.78,2981.27,3441.6,54.6,58.67,0.15,0.17,,,,19.91
,GRU-Fed,45.8,41.49,4001.79,3306.1,63.26,57.5,0.15,0.13,,,,
19951,LSTM-Base,56.6,28.39,8178.46,1469.3,90.43,38.33,0.22,0.12,,,,
,LSTM-Fed,33.16,26.07,2116.6,1288.38,46.01,35.89,0.14,0.11,,,,
,GRU-Base,29.19,31.4,1639.82,1669.34,40.49,40.86,0.14,0.15,,,,
,GRU-Fed,28.48,27.84,1563.93,1396.44,39.55,37.37,0.12,0.12,,,,
19978,LSTM-Base,20.91,16.79,830.04,517.22,28.81,23.9,0.21,0.16,,,,
,LSTM-Fed,25.79,16.65,1039.69,466.47,32.24,21.6,0.47,0.26,,,,
,GRU-Base,21.81,18.56,877.46,585.14,29.62,24.19,0.26,0.24,,,,
,GRU-Fed,20.31,17.62,639.12,515.08,25.28,22.7,0.39,0.29,,,,
19985,LSTM-Base,17.11,15.88,512.8,424.23,22.65,20.6,0.19,0.18,,,,
,LSTM-Fed,22.18,15.43,787.55,412.16,28.06,20.3,0.25,0.17,,,,
,GRU-Base,15.07,14.72,376.12,390.9,19.39,19.77,0.18,0.16,,,,
,GRU-Fed,17.2,14.7,479.97,375.67,21.91,19.38,0.2,0.16,,,,
19992,LSTM-Base,25.71,20.59,1155.86,730.62,34,27.03,0.22,0.16,,,,
,LSTM-Fed,19.94,17.05,718.44,514.14,26.8,22.67,0.16,0.13,,,,
,GRU-Base,17.1,18.77,537.46,613.88,23.18,24.78,0.14,0.16,,,,
,GRU-Fed,16.72,16.69,489.48,494.51,22.12,22.24,0.14,0.13,,,,
19997,LSTM-Base,39.53,22.91,3288.69,968.6,57.35,31.12,0.2,0.12,,,,
,LSTM-Fed,25.74,19.76,1305.35,788.8,36.13,28.09,0.13,0.11,,,,
,GRU-Base,22.4,23.89,1042.65,994.79,32.29,31.54,0.12,0.14,,,,
,GRU-Fed,19.79,21.44,840.6,950.62,28.99,30.83,0.12,0.11,,,,
